The Present and Future of QCD

This White Paper presents the community inputs and scientific conclusions from the Hot and Cold QCD Town Meeting that took place September 23-25, 2022 at MIT, as part of the Nuclear Science Advisory Committee (NSAC) 2023 Long Range Planning process. A total of 424 physicists registered for the meeting. The meeting highlighted progress in Quantum Chromodynamics (QCD) nuclear physics since the 2015 LRP (LRP15) and identified key questions and plausible paths to obtaining answers to those questions, defining priorities for our research over the coming decade. In defining the priority of outstanding physics opportunities for the future, both prospects for the short (~ 5 years) and longer term (5-10 years and beyond) are identified together with the facilities, personnel and other resources needed to maximize the discovery potential and maintain United States leadership in QCD physics worldwide. This White Paper is organized as follows: In the Executive Summary, we detail the Recommendations and Initiatives that were presented and discussed at the Town Meeting, and their supporting rationales. Section 2 highlights major progress and accomplishments of the past seven years. It is followed, in Section 3, by an overview of the physics opportunities for the immediate future, and in relation with the next QCD frontier: the EIC. Section 4 provides an overview of the physics motivations and goals associated with the EIC. Section 5 is devoted to the workforce development and support of diversity, equity and inclusion. This is followed by a dedicated section on computing in Section 6. Section 7 describes the national need for nuclear data science and the relevance to QCD research.

==> authors_googleform_arxiv.txt <==
P. Achenbach, D. Adhikari, A. Afanasev, F. Afzal, C.A. Aidala, A. Al-bataineh, D.K. Almaalol, M. Amaryan, D. Androić, W.R. Armstrong, M. Arratia, J. Arrington, A. Asaturyan, E.C. Aschenauer, H. Atac, H. Avakian, T. Averett, C. Ayerbe Gayoso, X. Bai, K.N. Barish, N. Barnea, G. Basar, M. Battaglieri, A.A. Baty, I. Bautista, A. Bazilevsky, C. Beattie, S.C. Behera, V. Bellini, R. Bellwied, J.F. Benesch, F. Benmokhtar, C.A. Bernardes, J.C. Bernauer, H. Bhatt, S. Bhatta, M. Boer, T.J. Boettcher, S.A. Bogacz, H.J. Bossi, J.D. Brandenburg, E.J. Brash, R.A. Briceño, W.J. Briscoe, S.J. Brodsky, D.A. Brown, V.D. Burkert, H. Caines, I.A. Cali, A. Camsonne, D.S. Carman, J. Caylor, S. Cerci, M. Chamizo Llatas, S. Chatterjee, J.P. Chen, Y. Chen, Y.-C. Chen, Y.-T. Chien, P.-C. Chou, X. Chu, E. Chudakov, E. Cline, I.C. Clo\"et, P.L. Cole, M.E. Connors, M. Constantinou, W. Cosyn, S. Covrig Dusa, R. Cruz-Torres, U. D'Alesio, C. da Silva, Z. Davoudi, C.T. Dean, D.J. Dean, M. Demarteau, A. Deshpande, W. Detmold, A. Deur, B.R. Devkota, S. Dhital, M. Diefenthaler, S. Dobbs, M. Döring, X. Dong, R. Dotel, K.A. Dow, E.J. Downie, J.L. Drachenberg, A. Dumitru, J.C. Dunlop, R. Dupre, J.M. Durham, D. Dutta, R.G. Edwards, R.J. Ehlers, L. El Fassi, M. Elaasar, L. Elouadrhiri, M. Engelhardt, R. Ent, S. Esumi, O. Evdokimov, O. Eyser, C. Fanelli, R. Fatemi, I.P. Fernando, F.A. Flor, N. Fomin, A.D. Frawley, T. Frederico, R.J. Fries, C. Gal, B.R. Gamage, L. Gamberg, H. Gao, D. Gaskell, F. Geurts, Y. Ghandilyan, N. Ghimire, R. Gilman, C. Gleason, K. Gnanvo, R.W. Gothe, S.V. Greene, H.W. Grießhammer, S.K. Grossberndt, B. Grube, D.C. Hackett, T.J. Hague, H. Hakobyan, J.-O. Hansen, Y. Hatta, M. Hattawy, L.B. Havener, O. Hen, W. Henry, D.W. Higinbotham, T.J. Hobbs, A.M. Hodges, T. Holmstrom, B. Hong, T. Horn, C.R. Howell, H.Z. Huang, M. Huang, S. Huang, G.M. Huber, C.E. Hyde, E.L. Isupov, P.M. Jacobs, J. Jalilian-Marian, A. Jentsch, H. Jheng, C.-R. Ji, X. Ji, J. Jia, D.C. Jones, M.K. Jones, N. Kalantarians, G. Kalicy, Z.B. Kang, J.M. Karthein, D. Keller, C. Keppel, V. Khachatryan, D.E. Kharzeev, H. Kim, M. Kim, Y. Kim, P.M. King, E. Kinney, S.R. Klein, H.S. Ko, V. Koch, M. Kohl, Y.V. Kovchegov, G.K. Krintiras, V. Kubarovsky, S.E. Kuhn, K.S. Kumar, T. Kutz, J.G. Lajoie, J. Lauret, I. Lavrukhin, D. Lawrence, J.H. Lee, K. Lee, S. Lee, Y.-J. Lee, S. Li, W. Li, Xiaqing Li, Xuan Li, J. Liao, H.-W. Lin, M.A. Lisa, K.-F. Liu, M.X. Liu, T. Liu, S. Liuti, N. Liyanage, W.J. Llope, C. Loizides, R. Longo, W. Lorenzon, S. Lunkenheimer, X. Luo, R. Ma, B. McKinnon, D.G. Meekins, Y. Mehtar-Tani, W. Melnitchouk, A. Metz, C.A. Meyer, Z.-E. Meziani, R. Michaels, J.K.L. Michel, R.G. Milner, H. Mkrtchyan, P. Mohanmurthy, B. Mohanty, V. I. Mokeev, D.H. Moon, I.A. Mooney, C. Morningstar, D.P. Morrison, B. M\uller, S. Mukherjee, J. Mulligan, C. Munoz Camacho, J.A. Murillo Quijada, M.J. Murray, S.A. Nadeeshani, P. Nadel-Turonski, J.D. Nam, C.E. Nattrass, G. Nijs, J. Noronha, J. Noronha-Hostler, N. Novitzky, M. Nycz, F.I. Olness, J.D. Osborn, R. Pak, B. Pandey, M. Paolone, Z. Papandreou, J.-F. Paquet, S. Park, K.D. Paschke, B. Pasquini, E. Pasyuk, T. Patel, A. Patton, C. Paudel, C. Peng, J.C. Peng, H. Pereira Da Costa, D.V. Perepelitsa, M.J. Peters, P. Petreczky, R. D. Pisarski, D. Pitonyak, M.A. Ploskon, M. Posik, J. Poudel, R. Pradhan, A. Prokudin, C.A. Pruneau, A.J.R. Puckett, P. Pujahari, J. Putschke, J.R. Pybus, J.-W. Qiu, K. Rajagopal, C. Ratti, K.F. Read, R. Reed, D.G. Richards, C. Riedl, F. Ringer, T. Rinn, J. Rittenhouse West, J. Roche, A. Rodas, G. Roland, F. Romero-López, P. Rossi, T. Rostomyan, L. Ruan, O. M. Ruimi, N.R. Saha, N.R. Sahoo, T. Sakaguchi, F. Salazar, C.W. Salgado, G. Salmè, S. Salur, S.N. Santiesteban, M.M. Sargsian, M. Sarsour, N. Sato, T. Satogata, S. Sawada, T. Schäfer, B. Scheihing-Hitschfeld, B. Schenke, S.T. Schindler, A. Schmidt, R. Seidl, M.H. Shabestari, P.E. Shanahan, C. Shen, T.-A. Sheng, M.R. Shepherd, A.M. Sickles, M.D. Sievert, K.L. Smith, Y. Song, A. Sorensen, P.A. Souder, N. Sparveris, S. Srednyak, A.G. Stahl Leiton, A.M. Stasto, P. Steinberg, S. Stepanyan, M. Stephanov, J. R. Stevens, D. J. Stewart, I. W. Stewart, M. Stojanovic, I. Strakovsky, S. Strauch, M. Strickland, D. Sunar Cerci, M. Suresh, B. Surrow, S. Syritsyn, A.P. Szczepaniak, A.S. Tadepalli, A.H. Tang, J.D. Tapia Takaki, T.J. Tarnowsky, A.N. Tawfik, M.I. Taylor, C. Tennant, A. Thiel, D. Thomas, Y. Tian, A.R. Timmins, P. Tribedy, Z. Tu, S. Tuo, T. Ullrich, E. Umaka, D.W. Upton, J.P. Vary, J. Velkovska, R. Venugopalan, A. Vijayakumar, I. Vitev, W. Vogelsang, R. Vogt, A. Vossen, E. Voutier, V. Vovchenko, A. Walker-Loud, F. Wang, J. Wang, X. Wang, X.-N. Wang, L.B. Weinstein, T.J. Wenaus, S. Weyhmiller, S.W. Wissink, B. Wojtsekhowski, C.P. Wong, M.H. Wood, Y. Wunderlich, B. Wyslouch, B.W. Xiao, W. Xie, W. Xiong, N. Xu, Q.H. Xu, Z. Xu, D. Yaari, X. Yao, Z. Ye, Z.H. Ye, C. Yero, F. Yuan, W.A. Zajc, C. Zhang, J. Zhang, F. Zhao, Y. Zhao, Z.W. Zhao, X. Zheng, J. Zhou, M. Zurek

